Least-Squares finite element method for the simulation of sea-ice motion

A nonlinear sea-ice problem is considered in a least-squares finite element setting. The corresponding variational formulation approximating simultaneously the stress tensor and the velocity is analysed. In particular, the least-squares functional is coercive and continuous in an appropriate solution space and this proves the well-posedness of the problem. As the method does not require a compatibility condition between the finite element space, the formulation allows the use of piecewise polynomial spaces of the same approximation order for both the stress and the velocity approximations. A Newton-type iterative method is used to linearize the problem and numerical tests are provided to illustrate the theory.

==> data/a3600s.txt <==
hmax, ls
194.424, 384805677050
97.212,  195811524277
48.606,   96081507726
24.303,   47521392813
12.1515,  23600764495

==> data/a600s.txt <==
hmax, ls
194.424, 382361632821
97.212,  194788995062
48.606,   95709132121
24.303,   47366205705
12.1515,  23529581732

==> data/artics_l0.txt <==
time, step, diff, least
600, 8, 4740.370192, 382361632821.002075
1200, 7, 990.756250, 384684477623.423035
1800, 7, 342.782867, 384885482160.201050
2400, 7, 157.121961, 384882131666.421082
3000, 7, 86.475709, 384843695340.452820
3600, 6, 54.455294, 384805677050.971008
4200, 6, 37.871781, 384776811036.321777
4800, 6, 28.021461, 384758076652.675964
5400, 6, 21.375071, 384746972132.437134
6000, 6, 16.510165, 384740844338.267883
6600, 6, 12.822407, 384737909894.349304
7200, 6, 9.982151, 384736910178.849609
7800, 6, 7.777284, 384736970823.070068
8400, 6, 6.063224, 384737525455.144348
9000, 5, 4.730505, 384738248234.594177
9600, 5, 3.693983, 384738972192.480042
10200, 5, 2.887280, 384739622984.528015
10800, 5, 2.258806, 384740175627.471497
11400, 5, 1.768674, 384740629356.745972
12000, 5, 1.386058, 384740993976.457397
12600, 5, 1.087085, 384741282851.856079
13200, 5, 0.853249, 384741509520.697815
13800, 5, 0.670190, 384741686206.413330
14400, 5, 0.526757, 384741823309.879028
15000, 5, 0.414278, 384741929376.395508
15600, 5, 0.326004, 384742011271.789062
16200, 5, 0.256676, 384742074431.074463
16800, 5, 0.202192, 384742123113.134705
17400, 4, 0.159346, 384742160631.824402
18000, 4, 0.125633, 384742189553.163452
18600, 4, 0.099092, 384742211857.514648
19200, 4, 0.078187, 384742229069.929077
19800, 4, 0.061713, 384742242363.274841
20400, 4, 0.048726, 384742252638.909180
21000, 4, 0.038484, 384742260589.409241
21600, 4, 0.030403, 384742266746.990540
22200, 4, 0.024025, 384742271520.819336
22800, 4, 0.018990, 384742275225.652588
23400, 4, 0.015014, 384742278103.817810
24000, 4, 0.011872, 384742280342.039062
24600, 4, 0.009391, 384742282084.345886
25200, 4, 0.007429, 384742283441.942139
25800, 4, 0.005878, 384742284500.786255
26400, 4, 0.004652, 384742285327.382996
27000, 4, 0.003682, 384742285973.253601
27600, 3, 0.002915, 384742286478.350098
28200, 3, 0.002308, 384742286873.683167
28800, 3, 0.001828, 384742287183.358643
29400, 3, 0.001447, 384742287426.119019
30000, 3, 0.001147, 384742287616.567932
30600, 3, 0.000908, 384742287766.082092
31200, 3, 0.000720, 384742287883.539612
31800, 3, 0.000570, 384742287975.874146
32400, 3, 0.000452, 384742288048.504333
33000, 3, 0.000358, 384742288105.668884
33600, 3, 0.000284, 384742288150.686279
34200, 3, 0.000225, 384742288186.158142
34800, 3, 0.000178, 384742288214.119324
35400, 3, 0.000141, 384742288236.174500
36000, 3, 0.000112, 384742288253.579041
36600, 3, 0.000089, 384742288267.316040
37200, 3, 0.000071, 384742288278.168762
37800, 3, 0.000056, 384742288286.740662
38400, 3, 0.000044, 384742288293.516052
39000, 3, 0.000035, 384742288298.875793
39600, 2, 0.000028, 384742288303.111755
40200, 2, 0.000022, 384742288306.466187
40800, 2, 0.000018, 384742288309.117737
41400, 2, 0.000014, 384742288311.218689
42000, 2, 0.000011, 384742288312.883301
42600, 2, 0.000009, 384742288314.203064
43200, 2, 0.000007, 384742288315.242981
43800, 2, 0.000006, 384742288316.071045
44400, 2, 0.000004, 384742288316.726318
45000, 2, 0.000003, 384742288317.249023
45600, 2, 0.000003, 384742288317.660034
46200, 2, 0.000002, 384742288317.987915
46800, 2, 0.000002, 384742288318.246033
47400, 2, 0.000001, 384742288318.451294
48000, 2, 0.000001, 384742288318.615540
48600, 2, 0.000001, 384742288318.745728
49200, 2, 0.000001, 384742288318.848938
49800, 2, 0.000001, 384742288318.928650
50400, 2, 0.000000, 384742288318.993835
51000, 2, 0.000000, 384742288319.045227
51600, 2, 0.000000, 384742288319.086243
52200, 2, 0.000000, 384742288319.119690
52800, 2, 0.000000, 384742288319.145020
53400, 2, 0.000000, 384742288319.166077
54000, 1, 0.000000, 384742288319.182556
54600, 1, 0.000000, 384742288319.195862
55200, 1, 0.000000, 384742288319.206116
55800, 1, 0.000000, 384742288319.214294
56400, 1, 0.000000, 384742288319.219604
57000, 1, 0.000000, 384742288319.225220
57600, 1, 0.000000, 384742288319.229919
58200, 1, 0.000000, 384742288319.233154
58800, 1, 0.000000, 384742288319.235291
59400, 1, 0.000000, 384742288319.237183
60000, 1, 0.000000, 384742288319.238220
60600, 1, 0.000000, 384742288319.240173
61200, 1, 0.000000, 384742288319.240784
61800, 1, 0.000000, 384742288319.242188
62400, 1, 0.000000, 384742288319.242554
63000, 1, 0.000000, 384742288319.243164
63600, 1, 0.000000, 384742288319.243408
64200, 1, 0.000000, 384742288319.243835
64800, 1, 0.000000, 384742288319.244324
65400, 1, 0.000000, 384742288319.244324
66000, 1, 0.000000, 384742288319.244629
66600, 1, 0.000000, 384742288319.244568
67200, 1, 0.000000, 384742288319.244507
67800, 1, 0.000000, 384742288319.244751
68400, 1, 0.000000, 384742288319.244690
69000, 1, 0.000000, 384742288319.244751
69600, 1, 0.000000, 384742288319.244873
70200, 1, 0.000000, 384742288319.245056
70800, 1, 0.000000, 384742288319.244690
71400, 1, 0.000000, 384742288319.244812
72000, 1, 0.000000, 384742288319.244873
72600, 1, 0.000000, 384742288319.244934
73200, 1, 0.000000, 384742288319.245056
73800, 1, 0.000000, 384742288319.244995
74400, 1, 0.000000, 384742288319.245056
75000, 1, 0.000000, 384742288319.245056
75600, 1, 0.000000, 384742288319.245117
76200, 1, 0.000000, 384742288319.244934
76800, 1, 0.000000, 384742288319.244995
77400, 1, 0.000000, 384742288319.244995
78000, 1, 0.000000, 384742288319.245056
78600, 1, 0.000000, 384742288319.244995
79200, 1, 0.000000, 384742288319.245117
79800, 1, 0.000000, 384742288319.245117
80400, 1, 0.000000, 384742288319.245117
81000, 1, 0.000000, 384742288319.244995
81600, 1, 0.000000, 384742288319.245056
82200, 1, 0.000000, 384742288319.245056
82800, 1, 0.000000, 384742288319.245117
83400, 1, 0.000000, 384742288319.244934
84000, 1, 0.000000, 384742288319.245056
84600, 1, 0.000000, 384742288319.244934
85200, 1, 0.000000, 384742288319.244873
85800, 1, 0.000000, 384742288319.245178
86400, 1, 0.000000, 384742288319.245056
87000, 1, 0.000000, 384742288319.244873


==> data/artics_l1.txt <==
time, step, diff, least
600, 8, 4740.140714, 194788995062.060699
1200, 7, 990.726213, 195781043702.184479
1800, 7, 342.782327, 195858320929.279602
2400, 6, 157.081465, 195846278752.726227
3000, 6, 86.349340, 195826811056.276123
3600, 6, 54.244765, 195811524277.148987
4200, 5, 37.635478, 195801147013.472412
4800, 5, 27.814115, 195794600906.913940
5400, 5, 21.241505, 195790668291.241882
6000, 5, 16.463630, 195788455442.481049
6600, 5, 12.830943, 195787286110.936859
7200, 5, 10.018834, 195786720313.180420
7800, 5, 7.829026, 195786489307.409119
8400, 5, 6.121323, 195786432335.093689
9000, 5, 4.788806, 195786457827.854492
9600, 5, 3.749005, 195786516228.064911
10200, 5, 2.937414, 195786582273.513000
10800, 5, 2.303566, 195786644177.783142
11400, 5, 1.808121, 195786697308.943909
12000, 5, 1.420483, 195786740648.924164
12600, 5, 1.116884, 195786774855.679565
13200, 5, 0.878865, 195786801239.123108
13800, 4, 0.692075, 195786821244.891968
14400, 4, 0.545354, 195786836216.035583
15000, 4, 0.430006, 195786847301.523468
15600, 4, 0.339249, 195786855437.759033
16200, 4, 0.267789, 195786861364.093628
16800, 4, 0.211484, 195786865651.438171
17400, 4, 0.167092, 195786868733.489594
18000, 4, 0.132072, 195786870935.586639
18600, 4, 0.104432, 195786872499.362213
19200, 4, 0.082605, 195786873602.810364
19800, 4, 0.065361, 195786874376.136292
20400, 4, 0.051733, 195786874914.022736
21000, 4, 0.040958, 195786875284.925812
21600, 4, 0.032435, 195786875538.098969
22200, 4, 0.025692, 195786875708.801544
22800, 4, 0.020356, 195786875822.141266
23400, 4, 0.016131, 195786875895.916840
24000, 4, 0.012786, 195786875942.667847
24600, 4, 0.010137, 195786875971.174591
25200, 3, 0.008038, 195786875987.550354
25800, 3, 0.006374, 195786875996.005981
26400, 3, 0.005056, 195786875999.428619
27000, 3, 0.004011, 195786875999.762299
27600, 3, 0.003182, 195786875998.307800
28200, 3, 0.002525, 195786875995.917145
28800, 3, 0.002004, 195786875993.124146
29400, 3, 0.001591, 195786875990.270508
30000, 3, 0.001263, 195786875987.549316
30600, 3, 0.001003, 195786875985.061279
31200, 3, 0.000796, 195786875982.857666
31800, 3, 0.000632, 195786875980.944763
32400, 3, 0.000502, 195786875979.312195
33000, 3, 0.000399, 195786875977.934540
33600, 3, 0.000317, 195786875976.786407
34200, 3, 0.000252, 195786875975.836884
34800, 3, 0.000200, 195786875975.058868
35400, 3, 0.000159, 195786875974.422363
36000, 3, 0.000126, 195786875973.907806
36600, 3, 0.000100, 195786875973.491272
37200, 3, 0.000080, 195786875973.154724
37800, 2, 0.000063, 195786875972.888123
38400, 2, 0.000050, 195786875972.676392
39000, 2, 0.000040, 195786875972.504761
39600, 2, 0.000032, 195786875972.369171
40200, 2, 0.000025, 195786875972.262817
40800, 2, 0.000020, 195786875972.178040
41400, 2, 0.000016, 195786875972.110931
42000, 2, 0.000013, 195786875972.059875
42600, 2, 0.000010, 195786875972.019287
43200, 2, 0.000008, 195786875971.987213
43800, 2, 0.000006, 195786875971.961090
44400, 2, 0.000005, 195786875971.941101
45000, 2, 0.000004, 195786875971.926880
45600, 2, 0.000003, 195786875971.914093
46200, 2, 0.000003, 195786875971.906342
46800, 2, 0.000002, 195786875971.899323
47400, 2, 0.000002, 195786875971.893555
48000, 2, 0.000001, 195786875971.888824
48600, 2, 0.000001, 195786875971.887024
49200, 2, 0.000001, 195786875971.884705
49800, 2, 0.000001, 195786875971.881592
50400, 2, 0.000001, 195786875971.881165
51000, 2, 0.000000, 195786875971.879517
51600, 2, 0.000000, 195786875971.879150
52200, 2, 0.000000, 195786875971.877716
52800, 2, 0.000000, 195786875971.877319
53400, 2, 0.000000, 195786875971.876373
54000, 1, 0.000000, 195786875971.876343
54600, 1, 0.000000, 195786875971.876526
55200, 1, 0.000000, 195786875971.876892
55800, 1, 0.000000, 195786875971.876648
56400, 1, 0.000000, 195786875971.876495
57000, 1, 0.000000, 195786875971.877228
57600, 1, 0.000000, 195786875971.876434
58200, 1, 0.000000, 195786875971.876526
58800, 1, 0.000000, 195786875971.876312
59400, 1, 0.000000, 195786875971.876404
60000, 1, 0.000000, 195786875971.876770
60600, 1, 0.000000, 195786875971.876282
61200, 1, 0.000000, 195786875971.876343
61800, 1, 0.000000, 195786875971.876129
62400, 1, 0.000000, 195786875971.876068
63000, 1, 0.000000, 195786875971.876068
63600, 1, 0.000000, 195786875971.875977
64200, 1, 0.000000, 195786875971.876282
64800, 1, 0.000000, 195786875971.876099
65400, 1, 0.000000, 195786875971.876160
66000, 1, 0.000000, 195786875971.876465
66600, 1, 0.000000, 195786875971.876343
67200, 1, 0.000000, 195786875971.876495
67800, 1, 0.000000, 195786875971.876373
68400, 1, 0.000000, 195786875971.876465
69000, 1, 0.000000, 195786875971.876312
69600, 1, 0.000000, 195786875971.876251
70200, 1, 0.000000, 195786875971.876282
70800, 1, 0.000000, 195786875971.876221
71400, 1, 0.000000, 195786875971.876251
72000, 1, 0.000000, 195786875971.876129
72600, 1, 0.000000, 195786875971.876465
73200, 1, 0.000000, 195786875971.876221
73800, 1, 0.000000, 195786875971.876312
74400, 1, 0.000000, 195786875971.876404
75000, 1, 0.000000, 195786875971.876282
75600, 1, 0.000000, 195786875971.876404
76200, 1, 0.000000, 195786875971.876373
76800, 1, 0.000000, 195786875971.876465
77400, 1, 0.000000, 195786875971.876343
78000, 1, 0.000000, 195786875971.876343
78600, 1, 0.000000, 195786875971.876373
79200, 1, 0.000000, 195786875971.876373
79800, 1, 0.000000, 195786875971.876343
80400, 1, 0.000000, 195786875971.876373
81000, 1, 0.000000, 195786875971.876373
81600, 1, 0.000000, 195786875971.876495
82200, 1, 0.000000, 195786875971.876282
82800, 1, 0.000000, 195786875971.876404
83400, 1, 0.000000, 195786875971.876282
84000, 1, 0.000000, 195786875971.876343
84600, 1, 0.000000, 195786875971.876343
85200, 1, 0.000000, 195786875971.876373
85800, 1, 0.000000, 195786875971.876373
86400, 1, 0.000000, 195786875971.876221
87000, 1, 0.000000, 195786875971.876282


==> data/artics_l2.txt <==
time, step, diff, least
600, 8, 4740.031306, 95709132121.959549
1200, 7, 990.688176, 96064638525.309174
1800, 6, 342.728968, 96091044593.487656
2400, 6, 156.991691, 96089172985.308029
3000, 5, 86.233386, 96084941518.650543
3600, 5, 54.124267, 96081507726.980560
4200, 5, 37.534853, 96079135915.680267
4800, 5, 27.744699, 96077624176.783478
5400, 5, 21.200947, 96076720045.360489
6000, 5, 16.439293, 96076210603.038574
6600, 5, 12.819021, 96075943186.599564
7200, 5, 10.015773, 96075817133.950806
7800, 5, 7.832016, 96075769410.104904
8400, 5, 6.128105, 96075762136.283936
9000, 4, 4.798272, 96075773705.592087
9600, 4, 3.760137, 96075792376.383286
10200, 4, 2.949245, 96075812142.450027
10800, 4, 2.315368, 96075830224.956253
11400, 4, 1.819401, 96075845580.320587
12000, 4, 1.430941, 96075858045.555130
12600, 4, 1.126362, 96075867864.818924
13200, 4, 0.887305, 96075875435.257172
13800, 4, 0.699489, 96075881178.305008
14400, 4, 0.551794, 96075885480.304977
15000, 4, 0.435549, 96075888669.954010
15600, 4, 0.343983, 96075891014.602036
16200, 4, 0.271806, 96075892725.293213
16800, 4, 0.214873, 96075893965.104721
17400, 4, 0.169938, 96075894858.077499
18000, 4, 0.134452, 96075895497.398376
18600, 4, 0.106415, 96075895952.393997
19200, 4, 0.084252, 96075896274.219009
19800, 4, 0.066725, 96075896500.357574
20400, 3, 0.052860, 96075896658.115692
21000, 3, 0.041886, 96075896767.271271
21600, 3, 0.033199, 96075896842.080780
22200, 3, 0.026320, 96075896892.767807
22800, 3, 0.020870, 96075896926.628159
23400, 3, 0.016552, 96075896948.846512
24000, 3, 0.013130, 96075896963.076981
24600, 3, 0.010417, 96075896971.891602
25200, 3, 0.008267, 96075896977.082321
25800, 3, 0.006561, 96075896979.890961
26400, 3, 0.005208, 96075896981.167496
27000, 3, 0.004134, 96075896981.492859
27600, 3, 0.003283, 96075896981.251862
28200, 3, 0.002607, 96075896980.701675
28800, 3, 0.002070, 96075896980.005661
29400, 3, 0.001644, 96075896979.266953
30000, 3, 0.001306, 96075896978.549149
30600, 3, 0.001038, 96075896977.885330
31200, 3, 0.000825, 96075896977.289536
31800, 3, 0.000655, 96075896976.769196
32400, 3, 0.000521, 96075896976.321884
33000, 3, 0.000414, 96075896975.945450
33600, 3, 0.000329, 96075896975.628601
34200, 3, 0.000261, 96075896975.367508
34800, 3, 0.000208, 96075896975.152405
35400, 2, 0.000165, 96075896974.976303
36000, 2, 0.000131, 96075896974.832108
36600, 2, 0.000104, 96075896974.716919
37200, 2, 0.000083, 96075896974.623810
37800, 2, 0.000066, 96075896974.549789
38400, 2, 0.000053, 96075896974.491318
39000, 2, 0.000042, 96075896974.442551
39600, 2, 0.000033, 96075896974.405777
40200, 2, 0.000026, 96075896974.375870
40800, 2, 0.000021, 96075896974.352158
41400, 2, 0.000017, 96075896974.334366
42000, 2, 0.000013, 96075896974.319489
42600, 2, 0.000011, 96075896974.308060
43200, 2, 0.000008, 96075896974.299515
43800, 2, 0.000007, 96075896974.292923
44400, 2, 0.000005, 96075896974.287247
45000, 2, 0.000004, 96075896974.283173
45600, 2, 0.000003, 96075896974.280670
46200, 2, 0.000003, 96075896974.277557
46800, 2, 0.000002, 96075896974.276443
47400, 2, 0.000002, 96075896974.274551
48000, 2, 0.000001, 96075896974.273865
48600, 2, 0.000001, 96075896974.272827
49200, 2, 0.000001, 96075896974.272583
49800, 2, 0.000001, 96075896974.272186
50400, 2, 0.000001, 96075896974.271957
51000, 2, 0.000000, 96075896974.271561
51600, 2, 0.000000, 96075896974.271393
52200, 2, 0.000000, 96075896974.271179
52800, 2, 0.000000, 96075896974.271072
53400, 2, 0.000000, 96075896974.270798
54000, 2, 0.000000, 96075896974.270630
54600, 1, 0.000000, 96075896974.270798
55200, 1, 0.000000, 96075896974.270660
55800, 1, 0.000000, 96075896974.270813
56400, 1, 0.000000, 96075896974.270660
57000, 1, 0.000000, 96075896974.270813
57600, 1, 0.000000, 96075896974.270706
58200, 1, 0.000000, 96075896974.270844
58800, 1, 0.000000, 96075896974.270813
59400, 1, 0.000000, 96075896974.270920
60000, 1, 0.000000, 96075896974.270844
60600, 1, 0.000000, 96075896974.271072
61200, 1, 0.000000, 96075896974.270996
61800, 1, 0.000000, 96075896974.270889
62400, 1, 0.000000, 96075896974.270905
63000, 1, 0.000000, 96075896974.270996
63600, 1, 0.000000, 96075896974.271011
64200, 1, 0.000000, 96075896974.271072
64800, 1, 0.000000, 96075896974.271103
65400, 1, 0.000000, 96075896974.271042
66000, 1, 0.000000, 96075896974.271072
66600, 1, 0.000000, 96075896974.271027
67200, 1, 0.000000, 96075896974.270966
67800, 1, 0.000000, 96075896974.270996
68400, 1, 0.000000, 96075896974.270996
69000, 1, 0.000000, 96075896974.270996
69600, 1, 0.000000, 96075896974.271042
70200, 1, 0.000000, 96075896974.270981
70800, 1, 0.000000, 96075896974.270905
71400, 1, 0.000000, 96075896974.270996
72000, 1, 0.000000, 96075896974.270966
72600, 1, 0.000000, 96075896974.270981
73200, 1, 0.000000, 96075896974.271027
73800, 1, 0.000000, 96075896974.271027
74400, 1, 0.000000, 96075896974.270950
75000, 1, 0.000000, 96075896974.270935
75600, 1, 0.000000, 96075896974.270935
76200, 1, 0.000000, 96075896974.270950
76800, 1, 0.000000, 96075896974.270844
77400, 1, 0.000000, 96075896974.270981
78000, 1, 0.000000, 96075896974.270874
78600, 1, 0.000000, 96075896974.270981
79200, 1, 0.000000, 96075896974.271042
79800, 1, 0.000000, 96075896974.271027
80400, 1, 0.000000, 96075896974.271057
81000, 1, 0.000000, 96075896974.270920
81600, 1, 0.000000, 96075896974.270889
82200, 1, 0.000000, 96075896974.271027
82800, 1, 0.000000, 96075896974.271057
83400, 1, 0.000000, 96075896974.270996
84000, 1, 0.000000, 96075896974.270935
84600, 1, 0.000000, 96075896974.270981
85200, 1, 0.000000, 96075896974.270905
85800, 1, 0.000000, 96075896974.270889
86400, 1, 0.000000, 96075896974.271042
87000, 1, 0.000000, 96075896974.270996


==> data/artics_l3.txt <==
time, step, diff, least
600, 8, 4739.992451, 47366205705.093407
1200, 7, 990.661409, 47503780251.958511
1800, 6, 342.696583, 47519595981.438927
2400, 5, 156.954816, 47521876729.676216
3000, 5, 86.195012, 47521820752.831459
3600, 5, 54.088647, 47521392813.469078
4200, 5, 37.506644, 47521009909.583916
4800, 4, 27.725806, 47520745365.194618
5400, 4, 21.189805, 47520585152.232834
6000, 4, 16.433799, 47520498591.746498
6600, 4, 12.817389, 47520458564.422287
7200, 4, 10.016962, 47520445627.193306
7800, 4, 7.835058, 47520447094.358482
8400, 4, 6.132350, 47520455261.462639
9000, 4, 4.803130, 47520465763.649414
9600, 4, 3.765163, 47520476312.015472
10200, 4, 2.954193, 47520485835.701752
10800, 4, 2.320073, 47520493941.491112
11400, 4, 1.823753, 47520500589.644081
12000, 4, 1.434884, 47520505907.641495
12600, 4, 1.129876, 47520510086.989700
13200, 4, 0.890395, 47520513329.287880
13800, 4, 0.702175, 47520515820.517967
14400, 4, 0.554108, 47520517720.815857
15000, 3, 0.437525, 47520519162.420769
15600, 3, 0.345661, 47520520251.540260
16200, 3, 0.273222, 47520521071.830559
16800, 3, 0.216062, 47520521688.269836
17400, 3, 0.170932, 47520522150.797173
18000, 3, 0.135280, 47520522497.493492
18600, 3, 0.107102, 47520522757.225601
19200, 3, 0.084821, 47520522951.770996
19800, 3, 0.067195, 47520523097.519989
20400, 3, 0.053246, 47520523206.752403
21000, 3, 0.042204, 47520523288.675331
21600, 3, 0.033460, 47520523350.164253
22200, 3, 0.026533, 47520523396.368256
22800, 3, 0.021045, 47520523431.125893
23400, 3, 0.016695, 47520523457.306000
24000, 3, 0.013246, 47520523477.055618
24600, 3, 0.010512, 47520523491.977119
25200, 3, 0.008344, 47520523503.266785
25800, 3, 0.006623, 47520523511.824837
26400, 3, 0.005259, 47520523518.322716
27000, 3, 0.004176, 47520523523.267456
27600, 3, 0.003316, 47520523527.035492
28200, 3, 0.002634, 47520523529.912827
28800, 3, 0.002092, 47520523532.114311
29400, 3, 0.001662, 47520523533.802399
30000, 3, 0.001321, 47520523535.099777
30600, 3, 0.001049, 47520523536.096581
31200, 3, 0.000834, 47520523536.868919
31800, 2, 0.000663, 47520523537.463928
32400, 2, 0.000527, 47520523537.925316
33000, 2, 0.000419, 47520523538.282166
33600, 2, 0.000333, 47520523538.561325
34200, 2, 0.000265, 47520523538.778969
34800, 2, 0.000210, 47520523538.947052
35400, 2, 0.000167, 47520523539.080765
36000, 2, 0.000133, 47520523539.184959
36600, 2, 0.000106, 47520523539.266418
37200, 2, 0.000084, 47520523539.330177
37800, 2, 0.000067, 47520523539.381081
38400, 2, 0.000053, 47520523539.421341
39000, 2, 0.000042, 47520523539.452209
39600, 2, 0.000034, 47520523539.477203
40200, 2, 0.000027, 47520523539.497139
40800, 2, 0.000021, 47520523539.511757
41400, 2, 0.000017, 47520523539.524521
42000, 2, 0.000014, 47520523539.535072
42600, 2, 0.000011, 47520523539.542664
43200, 2, 0.000009, 47520523539.549286
43800, 2, 0.000007, 47520523539.554245
44400, 2, 0.000005, 47520523539.557991
45000, 2, 0.000004, 47520523539.560791
45600, 2, 0.000003, 47520523539.563782
46200, 2, 0.000003, 47520523539.566124
46800, 2, 0.000002, 47520523539.567711
47400, 2, 0.000002, 47520523539.569069
48000, 2, 0.000001, 47520523539.570305
48600, 2, 0.000001, 47520523539.571045
49200, 2, 0.000001, 47520523539.571815
49800, 2, 0.000001, 47520523539.572372
50400, 2, 0.000001, 47520523539.572983
51000, 2, 0.000000, 47520523539.573204
51600, 2, 0.000000, 47520523539.573601
52200, 2, 0.000000, 47520523539.573746
52800, 2, 0.000000, 47520523539.573921
53400, 2, 0.000000, 47520523539.573692
54000, 2, 0.000000, 47520523539.573906
54600, 1, 0.000000, 47520523539.574173
55200, 1, 0.000000, 47520523539.574356
55800, 1, 0.000000, 47520523539.574303
56400, 1, 0.000000, 47520523539.574379
57000, 1, 0.000000, 47520523539.574326
57600, 1, 0.000000, 47520523539.574348
58200, 1, 0.000000, 47520523539.574364
58800, 1, 0.000000, 47520523539.574280
59400, 1, 0.000000, 47520523539.574272
60000, 1, 0.000000, 47520523539.574310
60600, 1, 0.000000, 47520523539.574303
61200, 1, 0.000000, 47520523539.574287
61800, 1, 0.000000, 47520523539.574310
62400, 1, 0.000000, 47520523539.574356
63000, 1, 0.000000, 47520523539.574425
63600, 1, 0.000000, 47520523539.574409
64200, 1, 0.000000, 47520523539.574409
64800, 1, 0.000000, 47520523539.574448
65400, 1, 0.000000, 47520523539.574402
66000, 1, 0.000000, 47520523539.574379
66600, 1, 0.000000, 47520523539.574463
67200, 1, 0.000000, 47520523539.574379
67800, 1, 0.000000, 47520523539.574318
68400, 1, 0.000000, 47520523539.574471
69000, 1, 0.000000, 47520523539.574432
69600, 1, 0.000000, 47520523539.574371
70200, 1, 0.000000, 47520523539.574394
70800, 1, 0.000000, 47520523539.574440
71400, 1, 0.000000, 47520523539.574440
72000, 1, 0.000000, 47520523539.574364
72600, 1, 0.000000, 47520523539.574394
73200, 1, 0.000000, 47520523539.574417
73800, 1, 0.000000, 47520523539.574387
74400, 1, 0.000000, 47520523539.574379
75000, 1, 0.000000, 47520523539.574387
75600, 1, 0.000000, 47520523539.574417
76200, 1, 0.000000, 47520523539.574448
76800, 1, 0.000000, 47520523539.574379
77400, 1, 0.000000, 47520523539.574440
78000, 1, 0.000000, 47520523539.574440
78600, 1, 0.000000, 47520523539.574394
79200, 1, 0.000000, 47520523539.574440
79800, 1, 0.000000, 47520523539.574348
80400, 1, 0.000000, 47520523539.574448
81000, 1, 0.000000, 47520523539.574440
81600, 1, 0.000000, 47520523539.574348
82200, 1, 0.000000, 47520523539.574463
82800, 1, 0.000000, 47520523539.574425
83400, 1, 0.000000, 47520523539.574387
84000, 1, 0.000000, 47520523539.574379
84600, 1, 0.000000, 47520523539.574440
85200, 1, 0.000000, 47520523539.574387
85800, 1, 0.000000, 47520523539.574417
86400, 1, 0.000000, 47520523539.574387
87000, 1, 0.000000, 47520523539.574371


==> data/artics_l4.txt <==
time, step, diff, least
600, 8, 4739.977211, 23529581732.768627
1200, 6, 990.650045, 23589346486.034664
1800, 6, 342.685679, 23598296506.207458
2400, 5, 156.943737, 23600213124.689301
3000, 5, 86.184072, 23600670608.228695
3600, 5, 54.078710, 23600764495.719563
4200, 4, 37.498782, 23600767333.739964
4800, 4, 27.720444, 23600754929.451588
5400, 4, 21.186573, 23600746673.798977
6000, 4, 16.432134, 23600745158.722099
6600, 4, 12.816875, 23600748615.556465
7200, 4, 10.017279, 23600754800.197750
7800, 4, 7.835940, 23600761990.023197
8400, 4, 6.133579, 23600769104.459133
9000, 4, 4.804536, 23600775571.313480
9600, 4, 3.766631, 23600781153.347328
10200, 4, 2.955641, 23600785809.826225
10800, 4, 2.321446, 23600789602.983494
11400, 4, 1.825022, 23600792640.467560
12000, 4, 1.436032, 23600795042.399532
12600, 3, 1.130898, 23600796924.048000
13200, 3, 0.891292, 23600798387.830151
13800, 3, 0.702955, 23600799520.635471
14400, 3, 0.554778, 23600800393.964676
15000, 3, 0.438098, 23600801065.420486
15600, 3, 0.346147, 23600801580.708858
16200, 3, 0.273631, 23600801975.688419
16800, 3, 0.216406, 23600802278.263096
17400, 3, 0.171219, 23600802510.011368
18000, 3, 0.135519, 23600802687.544655
18600, 3, 0.107300, 23600802823.609154
19200, 3, 0.084985, 23600802927.962811
19800, 3, 0.067330, 23600803008.066097
20400, 3, 0.053358, 23600803069.616329
21000, 3, 0.042295, 23600803116.961048
21600, 3, 0.033534, 23600803153.422405
22200, 3, 0.026594, 23600803181.537598
22800, 3, 0.021095, 23600803203.241711
23400, 3, 0.016735, 23600803220.020119
24000, 3, 0.013280, 23600803233.005848
24600, 3, 0.010539, 23600803243.069786
25200, 3, 0.008365, 23600803250.878254
25800, 3, 0.006641, 23600803256.945538
26400, 3, 0.005273, 23600803261.665489
27000, 3, 0.004187, 23600803265.339767
27600, 3, 0.003326, 23600803268.205692
28200, 3, 0.002641, 23600803270.440636
28800, 2, 0.002098, 23600803272.187584
29400, 2, 0.001667, 23600803273.555107
30000, 2, 0.001325, 23600803274.625793
30600, 2, 0.001053, 23600803275.463970
31200, 2, 0.000837, 23600803276.121632
31800, 2, 0.000665, 23600803276.639294
32400, 2, 0.000528, 23600803277.045132
33000, 2, 0.000420, 23600803277.363480
33600, 2, 0.000334, 23600803277.614983
34200, 2, 0.000266, 23600803277.813484
34800, 2, 0.000211, 23600803277.968418
35400, 2, 0.000168, 23600803278.091793
36000, 2, 0.000134, 23600803278.188873
36600, 2, 0.000106, 23600803278.266026
37200, 2, 0.000084, 23600803278.326412
37800, 2, 0.000067, 23600803278.374283
38400, 2, 0.000053, 23600803278.412212
39000, 2, 0.000043, 23600803278.442245
39600, 2, 0.000034, 23600803278.465637
40200, 2, 0.000027, 23600803278.484833
40800, 2, 0.000021, 23600803278.499859
41400, 2, 0.000017, 23600803278.511555
42000, 2, 0.000014, 23600803278.520897
42600, 2, 0.000011, 23600803278.528408
43200, 2, 0.000009, 23600803278.534184
43800, 2, 0.000007, 23600803278.538731
44400, 2, 0.000005, 23600803278.542400
45000, 2, 0.000004, 23600803278.545330
45600, 2, 0.000003, 23600803278.547729
46200, 2, 0.000003, 23600803278.549503
46800, 2, 0.000002, 23600803278.551105
47400, 2, 0.000002, 23600803278.552433
48000, 2, 0.000001, 23600803278.553185
48600, 2, 0.000001, 23600803278.553879
49200, 2, 0.000001, 23600803278.554512
49800, 2, 0.000001, 23600803278.555031
50400, 2, 0.000001, 23600803278.555462
51000, 2, 0.000000, 23600803278.555763
51600, 2, 0.000000, 23600803278.556011
52200, 2, 0.000000, 23600803278.556229
52800, 2, 0.000000, 23600803278.556389
53400, 2, 0.000000, 23600803278.556431
54000, 2, 0.000000, 23600803278.556541
54600, 1, 0.000000, 23600803278.556595
55200, 1, 0.000000, 23600803278.556709
55800, 1, 0.000000, 23600803278.556736
56400, 1, 0.000000, 23600803278.556774
57000, 1, 0.000000, 23600803278.556793
57600, 1, 0.000000, 23600803278.556808
58200, 1, 0.000000, 23600803278.556850
58800, 1, 0.000000, 23600803278.556782
59400, 1, 0.000000, 23600803278.556881
60000, 1, 0.000000, 23600803278.556877
60600, 1, 0.000000, 23600803278.556881
61200, 1, 0.000000, 23600803278.556866
61800, 1, 0.000000, 23600803278.556957
62400, 1, 0.000000, 23600803278.556885
63000, 1, 0.000000, 23600803278.556950
63600, 1, 0.000000, 23600803278.556911
64200, 1, 0.000000, 23600803278.556870
64800, 1, 0.000000, 23600803278.556927
65400, 1, 0.000000, 23600803278.556870
66000, 1, 0.000000, 23600803278.556908
66600, 1, 0.000000, 23600803278.556885
67200, 1, 0.000000, 23600803278.556950
67800, 1, 0.000000, 23600803278.556934
68400, 1, 0.000000, 23600803278.556881
69000, 1, 0.000000, 23600803278.556904
69600, 1, 0.000000, 23600803278.556919
70200, 1, 0.000000, 23600803278.556946
70800, 1, 0.000000, 23600803278.556915
71400, 1, 0.000000, 23600803278.556911
72000, 1, 0.000000, 23600803278.556919
72600, 1, 0.000000, 23600803278.556946
73200, 1, 0.000000, 23600803278.556911
73800, 1, 0.000000, 23600803278.556881
74400, 1, 0.000000, 23600803278.556877
75000, 1, 0.000000, 23600803278.556892
75600, 1, 0.000000, 23600803278.556931
76200, 1, 0.000000, 23600803278.556885
76800, 1, 0.000000, 23600803278.556915
77400, 1, 0.000000, 23600803278.556919
78000, 1, 0.000000, 23600803278.556870
78600, 1, 0.000000, 23600803278.556904
79200, 1, 0.000000, 23600803278.556976
79800, 1, 0.000000, 23600803278.556862
80400, 1, 0.000000, 23600803278.556870
81000, 1, 0.000000, 23600803278.556919
81600, 1, 0.000000, 23600803278.556927
82200, 1, 0.000000, 23600803278.556885
82800, 1, 0.000000, 23600803278.556904
83400, 1, 0.000000, 23600803278.556873
84000, 1, 0.000000, 23600803278.556885
84600, 1, 0.000000, 23600803278.556889
85200, 1, 0.000000, 23600803278.556915
85800, 1, 0.000000, 23600803278.556896
86400, 1, 0.000000, 23600803278.556908
87000, 1, 0.000000, 23600803278.556889


==> data/lines.txt <==
50, 100000
3.125, 390.625

==> data/newton125.txt <==
time, step, diff, least
600, 5, 0.955272, 2541.370599
1200, 5, 0.401974, 4697.217611
1800, 4, 0.169507, 5790.567180
2400, 4, 0.071522, 6287.220593
3000, 4, 0.030185, 6503.389943
3600, 4, 0.012740, 6595.827128
4200, 4, 0.005378, 6635.060511
4800, 4, 0.002270, 6651.659804
5400, 4, 0.000958, 6658.673389
6000, 4, 0.000404, 6661.635105
6600, 4, 0.000171, 6662.885485
7200, 3, 0.000072, 6663.413317
7800, 3, 0.000030, 6663.636126
8400, 3, 0.000013, 6663.730176
9000, 3, 0.000005, 6663.769875
9600, 3, 0.000002, 6663.786633
10200, 3, 0.000001, 6663.793706
10800, 3, 0.000000, 6663.796692
11400, 3, 0.000000, 6663.797952
12000, 3, 0.000000, 6663.798484
12600, 3, 0.000000, 6663.798709
13200, 3, 0.000000, 6663.798803
13800, 3, 0.000000, 6663.798843
14400, 2, 0.000000, 6663.798860
15000, 2, 0.000000, 6663.798867
15600, 2, 0.000000, 6663.798870
16200, 2, 0.000000, 6663.798872
16800, 2, 0.000000, 6663.798872
17400, 2, 0.000000, 6663.798872
18000, 2, 0.000000, 6663.798872
18600, 2, 0.000000, 6663.798873
19200, 2, 0.000000, 6663.798873
19800, 2, 0.000000, 6663.798873
20400, 2, 0.000000, 6663.798873
21000, 2, 0.000000, 6663.798873
21600, 2, 0.000000, 6663.798873
22200, 1, 0.000000, 6663.798873
22800, 1, 0.000000, 6663.798873
23400, 1, 0.000000, 6663.798873
24000, 1, 0.000000, 6663.798873
24600, 1, 0.000000, 6663.798873
25200, 1, 0.000000, 6663.798873
25800, 1, 0.000000, 6663.798873
26400, 1, 0.000000, 6663.798873
27000, 1, 0.000000, 6663.798873
27600, 1, 0.000000, 6663.798873
28200, 1, 0.000000, 6663.798873
28800, 1, 0.000000, 6663.798873
29400, 1, 0.000000, 6663.798873
30000, 1, 0.000000, 6663.798873
30600, 1, 0.000000, 6663.798873
31200, 1, 0.000000, 6663.798873
31800, 1, 0.000000, 6663.798873
32400, 1, 0.000000, 6663.798873
33000, 1, 0.000000, 6663.798873
33600, 1, 0.000000, 6663.798873
34200, 1, 0.000000, 6663.798873
34800, 1, 0.000000, 6663.798873
35400, 1, 0.000000, 6663.798873
36000, 1, 0.000000, 6663.798873
36600, 1, 0.000000, 6663.798873
37200, 1, 0.000000, 6663.798873
37800, 1, 0.000000, 6663.798873
38400, 1, 0.000000, 6663.798873
39000, 1, 0.000000, 6663.798873
39600, 1, 0.000000, 6663.798873
40200, 1, 0.000000, 6663.798873
40800, 1, 0.000000, 6663.798873
41400, 1, 0.000000, 6663.798873
42000, 1, 0.000000, 6663.798873
42600, 1, 0.000000, 6663.798873
43200, 1, 0.000000, 6663.798873
43800, 1, 0.000000, 6663.798873
44400, 1, 0.000000, 6663.798873
45000, 1, 0.000000, 6663.798873
45600, 1, 0.000000, 6663.798873
46200, 1, 0.000000, 6663.798873
46800, 1, 0.000000, 6663.798873
47400, 1, 0.000000, 6663.798873
48000, 1, 0.000000, 6663.798873
48600, 1, 0.000000, 6663.798873
49200, 1, 0.000000, 6663.798873
49800, 1, 0.000000, 6663.798873
50400, 1, 0.000000, 6663.798873
51000, 1, 0.000000, 6663.798873
51600, 1, 0.000000, 6663.798873
52200, 1, 0.000000, 6663.798873
52800, 1, 0.000000, 6663.798873
53400, 1, 0.000000, 6663.798873
54000, 1, 0.000000, 6663.798873
54600, 1, 0.000000, 6663.798873
55200, 1, 0.000000, 6663.798873
55800, 1, 0.000000, 6663.798873
56400, 1, 0.000000, 6663.798873
57000, 1, 0.000000, 6663.798873
57600, 1, 0.000000, 6663.798873
58200, 1, 0.000000, 6663.798873
58800, 1, 0.000000, 6663.798873
59400, 1, 0.000000, 6663.798873
60000, 1, 0.000000, 6663.798873
60600, 1, 0.000000, 6663.798873
61200, 1, 0.000000, 6663.798873
61800, 1, 0.000000, 6663.798873
62400, 1, 0.000000, 6663.798873
63000, 1, 0.000000, 6663.798873
63600, 1, 0.000000, 6663.798873
64200, 1, 0.000000, 6663.798873
64800, 1, 0.000000, 6663.798873
65400, 1, 0.000000, 6663.798873
66000, 1, 0.000000, 6663.798873
66600, 1, 0.000000, 6663.798873
67200, 1, 0.000000, 6663.798873
67800, 1, 0.000000, 6663.798873
68400, 1, 0.000000, 6663.798873
69000, 1, 0.000000, 6663.798873
69600, 1, 0.000000, 6663.798873
70200, 1, 0.000000, 6663.798873
70800, 1, 0.000000, 6663.798873
71400, 1, 0.000000, 6663.798873
72000, 1, 0.000000, 6663.798873
72600, 1, 0.000000, 6663.798873
73200, 1, 0.000000, 6663.798873
73800, 1, 0.000000, 6663.798873
74400, 1, 0.000000, 6663.798873
75000, 1, 0.000000, 6663.798873
75600, 1, 0.000000, 6663.798873
76200, 1, 0.000000, 6663.798873
76800, 1, 0.000000, 6663.798873
77400, 1, 0.000000, 6663.798873
78000, 1, 0.000000, 6663.798873
78600, 1, 0.000000, 6663.798873
79200, 1, 0.000000, 6663.798873
79800, 1, 0.000000, 6663.798873
80400, 1, 0.000000, 6663.798873
81000, 1, 0.000000, 6663.798873
81600, 1, 0.000000, 6663.798873
82200, 1, 0.000000, 6663.798873
82800, 1, 0.000000, 6663.798873
83400, 1, 0.000000, 6663.798873
84000, 1, 0.000000, 6663.798873
84600, 1, 0.000000, 6663.798873
85200, 1, 0.000000, 6663.798873
85800, 1, 0.000000, 6663.798873
86400, 1, 0.000000, 6663.798873
87000, 1, 0.000000, 6663.798873


==> data/newton25.txt <==
time, step, diff, least
600, 5, 0.952347, 10451.410346
1200, 5, 0.399523, 19335.585754
1800, 5, 0.167938, 23832.684177
2400, 4, 0.070632, 25868.963731
3000, 4, 0.029714, 26752.276529
3600, 4, 0.012501, 27128.729889
4200, 4, 0.005260, 27287.980781
4800, 4, 0.002213, 27355.137671
5400, 4, 0.000931, 27383.420565
6000, 4, 0.000392, 27395.325146
6600, 4, 0.000165, 27400.334729
7200, 4, 0.000069, 27402.442606
7800, 4, 0.000029, 27403.329496
8400, 4, 0.000012, 27403.702648
9000, 3, 0.000005, 27403.859646
9600, 3, 0.000002, 27403.925701
10200, 3, 0.000001, 27403.953492
10800, 3, 0.000000, 27403.965184
11400, 3, 0.000000, 27403.970103
12000, 3, 0.000000, 27403.972173
12600, 3, 0.000000, 27403.973044
13200, 3, 0.000000, 27403.973410
13800, 3, 0.000000, 27403.973564
14400, 3, 0.000000, 27403.973629
15000, 2, 0.000000, 27403.973656
15600, 2, 0.000000, 27403.973667
16200, 2, 0.000000, 27403.973672
16800, 2, 0.000000, 27403.973674
17400, 2, 0.000000, 27403.973675
18000, 2, 0.000000, 27403.973675
18600, 2, 0.000000, 27403.973676
19200, 2, 0.000000, 27403.973676
19800, 2, 0.000000, 27403.973676
20400, 2, 0.000000, 27403.973676
21000, 2, 0.000000, 27403.973676
21600, 2, 0.000000, 27403.973676
22200, 2, 0.000000, 27403.973676
22800, 2, 0.000000, 27403.973676
23400, 1, 0.000000, 27403.973676
24000, 1, 0.000000, 27403.973676
24600, 1, 0.000000, 27403.973676
25200, 1, 0.000000, 27403.973676
25800, 1, 0.000000, 27403.973676
26400, 1, 0.000000, 27403.973676
27000, 1, 0.000000, 27403.973676
27600, 1, 0.000000, 27403.973676
28200, 1, 0.000000, 27403.973676
28800, 1, 0.000000, 27403.973676
29400, 1, 0.000000, 27403.973676
30000, 1, 0.000000, 27403.973676
30600, 1, 0.000000, 27403.973676
31200, 1, 0.000000, 27403.973676
31800, 1, 0.000000, 27403.973676
32400, 1, 0.000000, 27403.973676
33000, 1, 0.000000, 27403.973676
33600, 1, 0.000000, 27403.973676
34200, 1, 0.000000, 27403.973676
34800, 1, 0.000000, 27403.973676
35400, 1, 0.000000, 27403.973676
36000, 1, 0.000000, 27403.973676
36600, 1, 0.000000, 27403.973676
37200, 1, 0.000000, 27403.973676
37800, 1, 0.000000, 27403.973676
38400, 1, 0.000000, 27403.973676
39000, 1, 0.000000, 27403.973676
39600, 1, 0.000000, 27403.973676
40200, 1, 0.000000, 27403.973676
40800, 1, 0.000000, 27403.973676
41400, 1, 0.000000, 27403.973676
42000, 1, 0.000000, 27403.973676
42600, 1, 0.000000, 27403.973676
43200, 1, 0.000000, 27403.973676
43800, 1, 0.000000, 27403.973676
44400, 1, 0.000000, 27403.973676
45000, 1, 0.000000, 27403.973676
45600, 1, 0.000000, 27403.973676
46200, 1, 0.000000, 27403.973676
46800, 1, 0.000000, 27403.973676
47400, 1, 0.000000, 27403.973676
48000, 1, 0.000000, 27403.973676
48600, 1, 0.000000, 27403.973676
49200, 1, 0.000000, 27403.973676
49800, 1, 0.000000, 27403.973676
50400, 1, 0.000000, 27403.973676
51000, 1, 0.000000, 27403.973676
51600, 1, 0.000000, 27403.973676
52200, 1, 0.000000, 27403.973676
52800, 1, 0.000000, 27403.973676
53400, 1, 0.000000, 27403.973676
54000, 1, 0.000000, 27403.973676
54600, 1, 0.000000, 27403.973676
55200, 1, 0.000000, 27403.973676
55800, 1, 0.000000, 27403.973676
56400, 1, 0.000000, 27403.973676
57000, 1, 0.000000, 27403.973676
57600, 1, 0.000000, 27403.973676
58200, 1, 0.000000, 27403.973676
58800, 1, 0.000000, 27403.973676
59400, 1, 0.000000, 27403.973676
60000, 1, 0.000000, 27403.973676
60600, 1, 0.000000, 27403.973676
61200, 1, 0.000000, 27403.973676
61800, 1, 0.000000, 27403.973676
62400, 1, 0.000000, 27403.973676
63000, 1, 0.000000, 27403.973676
63600, 1, 0.000000, 27403.973676
64200, 1, 0.000000, 27403.973676
64800, 1, 0.000000, 27403.973676
65400, 1, 0.000000, 27403.973676
66000, 1, 0.000000, 27403.973676
66600, 1, 0.000000, 27403.973676
67200, 1, 0.000000, 27403.973676
67800, 1, 0.000000, 27403.973676
68400, 1, 0.000000, 27403.973676
69000, 1, 0.000000, 27403.973676
69600, 1, 0.000000, 27403.973676
70200, 1, 0.000000, 27403.973676
70800, 1, 0.000000, 27403.973676
71400, 1, 0.000000, 27403.973676
72000, 1, 0.000000, 27403.973676
72600, 1, 0.000000, 27403.973676
73200, 1, 0.000000, 27403.973676
73800, 1, 0.000000, 27403.973676
74400, 1, 0.000000, 27403.973676
75000, 1, 0.000000, 27403.973676
75600, 1, 0.000000, 27403.973676
76200, 1, 0.000000, 27403.973676
76800, 1, 0.000000, 27403.973676
77400, 1, 0.000000, 27403.973676
78000, 1, 0.000000, 27403.973676
78600, 1, 0.000000, 27403.973676
79200, 1, 0.000000, 27403.973676
79800, 1, 0.000000, 27403.973676
80400, 1, 0.000000, 27403.973676
81000, 1, 0.000000, 27403.973676
81600, 1, 0.000000, 27403.973676
82200, 1, 0.000000, 27403.973676
82800, 1, 0.000000, 27403.973676
83400, 1, 0.000000, 27403.973676
84000, 1, 0.000000, 27403.973676
84600, 1, 0.000000, 27403.973676
85200, 1, 0.000000, 27403.973676
85800, 1, 0.000000, 27403.973676
86400, 1, 0.000000, 27403.973676
87000, 1, 0.000000, 27403.973676


==> data/newton3125.txt <==
time, step, diff, least
600, 4, 0.956035, 154.912022
1200, 4, 0.402628, 285.912110
1800, 4, 0.169929, 352.371495
2400, 4, 0.071763, 382.586000
3000, 4, 0.030313, 395.748903
3600, 4, 0.012806, 401.382681
4200, 3, 0.005410, 403.775996
4800, 3, 0.002286, 404.789491
5400, 3, 0.000966, 405.218096
6000, 3, 0.000408, 405.399248
6600, 3, 0.000172, 405.475795
7200, 3, 0.000073, 405.508137
7800, 3, 0.000031, 405.521801
8400, 3, 0.000013, 405.527574
9000, 3, 0.000005, 405.530013
9600, 3, 0.000002, 405.531043
10200, 3, 0.000001, 405.531479
10800, 3, 0.000000, 405.531663
11400, 3, 0.000000, 405.531740
12000, 3, 0.000000, 405.531773
12600, 2, 0.000000, 405.531787
13200, 2, 0.000000, 405.531793
13800, 2, 0.000000, 405.531795
14400, 2, 0.000000, 405.531796
15000, 2, 0.000000, 405.531797
15600, 2, 0.000000, 405.531797
16200, 2, 0.000000, 405.531797
16800, 2, 0.000000, 405.531797
17400, 2, 0.000000, 405.531797
18000, 2, 0.000000, 405.531797
18600, 2, 0.000000, 405.531797
19200, 2, 0.000000, 405.531797
19800, 2, 0.000000, 405.531797
20400, 2, 0.000000, 405.531797
21000, 2, 0.000000, 405.531797
21600, 2, 0.000000, 405.531797
22200, 1, 0.000000, 405.531797
22800, 1, 0.000000, 405.531797
23400, 1, 0.000000, 405.531797
24000, 1, 0.000000, 405.531797
24600, 1, 0.000000, 405.531797
25200, 1, 0.000000, 405.531797
25800, 1, 0.000000, 405.531797
26400, 1, 0.000000, 405.531797
27000, 1, 0.000000, 405.531797
27600, 1, 0.000000, 405.531797
28200, 1, 0.000000, 405.531797
28800, 1, 0.000000, 405.531797
29400, 1, 0.000000, 405.531797
30000, 1, 0.000000, 405.531797
30600, 1, 0.000000, 405.531797
31200, 1, 0.000000, 405.531797
31800, 1, 0.000000, 405.531797
32400, 1, 0.000000, 405.531797
33000, 1, 0.000000, 405.531797
33600, 1, 0.000000, 405.531797
34200, 1, 0.000000, 405.531797
34800, 1, 0.000000, 405.531797
35400, 1, 0.000000, 405.531797
36000, 1, 0.000000, 405.531797
36600, 1, 0.000000, 405.531797
37200, 1, 0.000000, 405.531797
37800, 1, 0.000000, 405.531797
38400, 1, 0.000000, 405.531797
39000, 1, 0.000000, 405.531797
39600, 1, 0.000000, 405.531797
40200, 1, 0.000000, 405.531797
40800, 1, 0.000000, 405.531797
41400, 1, 0.000000, 405.531797
42000, 1, 0.000000, 405.531797
42600, 1, 0.000000, 405.531797
43200, 1, 0.000000, 405.531797
43800, 1, 0.000000, 405.531797
44400, 1, 0.000000, 405.531797
45000, 1, 0.000000, 405.531797
45600, 1, 0.000000, 405.531797
46200, 1, 0.000000, 405.531797
46800, 1, 0.000000, 405.531797
47400, 1, 0.000000, 405.531797
48000, 1, 0.000000, 405.531797
48600, 1, 0.000000, 405.531797
49200, 1, 0.000000, 405.531797
49800, 1, 0.000000, 405.531797
50400, 1, 0.000000, 405.531797
51000, 1, 0.000000, 405.531797
51600, 1, 0.000000, 405.531797
52200, 1, 0.000000, 405.531797
52800, 1, 0.000000, 405.531797
53400, 1, 0.000000, 405.531797
54000, 1, 0.000000, 405.531797
54600, 1, 0.000000, 405.531797
55200, 1, 0.000000, 405.531797
55800, 1, 0.000000, 405.531797
56400, 1, 0.000000, 405.531797
57000, 1, 0.000000, 405.531797
57600, 1, 0.000000, 405.531797
58200, 1, 0.000000, 405.531797
58800, 1, 0.000000, 405.531797
59400, 1, 0.000000, 405.531797
60000, 1, 0.000000, 405.531797
60600, 1, 0.000000, 405.531797
61200, 1, 0.000000, 405.531797
61800, 1, 0.000000, 405.531797
62400, 1, 0.000000, 405.531797
63000, 1, 0.000000, 405.531797
63600, 1, 0.000000, 405.531797
64200, 1, 0.000000, 405.531797
64800, 1, 0.000000, 405.531797
65400, 1, 0.000000, 405.531797
66000, 1, 0.000000, 405.531797
66600, 1, 0.000000, 405.531797
67200, 1, 0.000000, 405.531797
67800, 1, 0.000000, 405.531797
68400, 1, 0.000000, 405.531797
69000, 1, 0.000000, 405.531797
69600, 1, 0.000000, 405.531797
70200, 1, 0.000000, 405.531797
70800, 1, 0.000000, 405.531797
71400, 1, 0.000000, 405.531797
72000, 1, 0.000000, 405.531797
72600, 1, 0.000000, 405.531797
73200, 1, 0.000000, 405.531797
73800, 1, 0.000000, 405.531797
74400, 1, 0.000000, 405.531797
75000, 1, 0.000000, 405.531797
75600, 1, 0.000000, 405.531797
76200, 1, 0.000000, 405.531797
76800, 1, 0.000000, 405.531797
77400, 1, 0.000000, 405.531797
78000, 1, 0.000000, 405.531797
78600, 1, 0.000000, 405.531797
79200, 1, 0.000000, 405.531797
79800, 1, 0.000000, 405.531797
80400, 1, 0.000000, 405.531797
81000, 1, 0.000000, 405.531797
81600, 1, 0.000000, 405.531797
82200, 1, 0.000000, 405.531797
82800, 1, 0.000000, 405.531797
83400, 1, 0.000000, 405.531797
84000, 1, 0.000000, 405.531797
84600, 1, 0.000000, 405.531797
85200, 1, 0.000000, 405.531797
85800, 1, 0.000000, 405.531797
86400, 1, 0.000000, 405.531797
87000, 1, 0.000000, 405.531797


==> data/newton50.txt <==
time, step, diff, least
600, 5, 0.942672, 34884.308247
1200, 5, 0.391464, 64973.270813
1800, 5, 0.162839, 80138.160430
2400, 5, 0.067770, 86938.192747
3000, 5, 0.028210, 89856.288084
3600, 5, 0.011744, 91086.439028
4200, 5, 0.004889, 91601.215208
4800, 5, 0.002036, 91815.970279
5400, 4, 0.000848, 91905.446316
6000, 4, 0.000353, 91942.705086
6600, 4, 0.000147, 91958.216066
7200, 4, 0.000061, 91964.672448
7800, 4, 0.000026, 91967.359612
8400, 4, 0.000011, 91968.477900
9000, 4, 0.000004, 91968.943228
9600, 4, 0.000002, 91969.136823
10200, 4, 0.000001, 91969.217349
10800, 3, 0.000000, 91969.250834
11400, 3, 0.000000, 91969.264753
12000, 3, 0.000000, 91969.270536
12600, 3, 0.000000, 91969.272937
13200, 3, 0.000000, 91969.273932
13800, 3, 0.000000, 91969.274345
14400, 3, 0.000000, 91969.274516
15000, 3, 0.000000, 91969.274586
15600, 3, 0.000000, 91969.274615
16200, 3, 0.000000, 91969.274627
16800, 2, 0.000000, 91969.274632
17400, 2, 0.000000, 91969.274634
18000, 2, 0.000000, 91969.274635
18600, 2, 0.000000, 91969.274635
19200, 2, 0.000000, 91969.274635
19800, 2, 0.000000, 91969.274635
20400, 2, 0.000000, 91969.274635
21000, 2, 0.000000, 91969.274635
21600, 2, 0.000000, 91969.274635
22200, 2, 0.000000, 91969.274635
22800, 2, 0.000000, 91969.274635
23400, 2, 0.000000, 91969.274635
24000, 2, 0.000000, 91969.274635
24600, 2, 0.000000, 91969.274635
25200, 1, 0.000000, 91969.274635
25800, 1, 0.000000, 91969.274635
26400, 1, 0.000000, 91969.274635
27000, 1, 0.000000, 91969.274635
27600, 1, 0.000000, 91969.274635
28200, 1, 0.000000, 91969.274635
28800, 1, 0.000000, 91969.274635
29400, 1, 0.000000, 91969.274635
30000, 1, 0.000000, 91969.274635
30600, 1, 0.000000, 91969.274635
31200, 1, 0.000000, 91969.274635
31800, 1, 0.000000, 91969.274635
32400, 1, 0.000000, 91969.274635
33000, 1, 0.000000, 91969.274635
33600, 1, 0.000000, 91969.274635
34200, 1, 0.000000, 91969.274635
34800, 1, 0.000000, 91969.274635
35400, 1, 0.000000, 91969.274635
36000, 1, 0.000000, 91969.274635
36600, 1, 0.000000, 91969.274635
37200, 1, 0.000000, 91969.274635
37800, 1, 0.000000, 91969.274635
38400, 1, 0.000000, 91969.274635
39000, 1, 0.000000, 91969.274635
39600, 1, 0.000000, 91969.274635
40200, 1, 0.000000, 91969.274635
40800, 1, 0.000000, 91969.274635
41400, 1, 0.000000, 91969.274635
42000, 1, 0.000000, 91969.274635
42600, 1, 0.000000, 91969.274635
43200, 1, 0.000000, 91969.274635
43800, 1, 0.000000, 91969.274635
44400, 1, 0.000000, 91969.274635
45000, 1, 0.000000, 91969.274635
45600, 1, 0.000000, 91969.274635
46200, 1, 0.000000, 91969.274635
46800, 1, 0.000000, 91969.274635
47400, 1, 0.000000, 91969.274635
48000, 1, 0.000000, 91969.274635
48600, 1, 0.000000, 91969.274635
49200, 1, 0.000000, 91969.274635
49800, 1, 0.000000, 91969.274635
50400, 1, 0.000000, 91969.274635
51000, 1, 0.000000, 91969.274635
51600, 1, 0.000000, 91969.274635
52200, 1, 0.000000, 91969.274635
52800, 1, 0.000000, 91969.274635
53400, 1, 0.000000, 91969.274635
54000, 1, 0.000000, 91969.274635
54600, 1, 0.000000, 91969.274635
55200, 1, 0.000000, 91969.274635
55800, 1, 0.000000, 91969.274635
56400, 1, 0.000000, 91969.274635
57000, 1, 0.000000, 91969.274635
57600, 1, 0.000000, 91969.274635
58200, 1, 0.000000, 91969.274635
58800, 1, 0.000000, 91969.274635
59400, 1, 0.000000, 91969.274635
60000, 1, 0.000000, 91969.274635
60600, 1, 0.000000, 91969.274635
61200, 1, 0.000000, 91969.274635
61800, 1, 0.000000, 91969.274635
62400, 1, 0.000000, 91969.274635
63000, 1, 0.000000, 91969.274635
63600, 1, 0.000000, 91969.274635
64200, 1, 0.000000, 91969.274635
64800, 1, 0.000000, 91969.274635
65400, 1, 0.000000, 91969.274635
66000, 1, 0.000000, 91969.274635
66600, 1, 0.000000, 91969.274635
67200, 1, 0.000000, 91969.274635
67800, 1, 0.000000, 91969.274635
68400, 1, 0.000000, 91969.274635
69000, 1, 0.000000, 91969.274635
69600, 1, 0.000000, 91969.274635
70200, 1, 0.000000, 91969.274635
70800, 1, 0.000000, 91969.274635
71400, 1, 0.000000, 91969.274635
72000, 1, 0.000000, 91969.274635
72600, 1, 0.000000, 91969.274635
73200, 1, 0.000000, 91969.274635
73800, 1, 0.000000, 91969.274635
74400, 1, 0.000000, 91969.274635
75000, 1, 0.000000, 91969.274635
75600, 1, 0.000000, 91969.274635
76200, 1, 0.000000, 91969.274635
76800, 1, 0.000000, 91969.274635
77400, 1, 0.000000, 91969.274635
78000, 1, 0.000000, 91969.274635
78600, 1, 0.000000, 91969.274635
79200, 1, 0.000000, 91969.274635
79800, 1, 0.000000, 91969.274635
80400, 1, 0.000000, 91969.274635
81000, 1, 0.000000, 91969.274635
81600, 1, 0.000000, 91969.274635
82200, 1, 0.000000, 91969.274635
82800, 1, 0.000000, 91969.274635
83400, 1, 0.000000, 91969.274635
84000, 1, 0.000000, 91969.274635
84600, 1, 0.000000, 91969.274635
85200, 1, 0.000000, 91969.274635
85800, 1, 0.000000, 91969.274635
86400, 1, 0.000000, 91969.274635
87000, 1, 0.000000, 91969.274635


==> data/newton625.txt <==
time, step, diff, least
600, 4, 0.955894, 625.139915
1200, 4, 0.402506, 1154.422589
1800, 4, 0.169850, 1422.942506
2400, 4, 0.071718, 1545.001521
3000, 4, 0.030289, 1598.167225
3600, 4, 0.012794, 1620.918467
4200, 4, 0.005404, 1630.581907
4800, 3, 0.002283, 1634.673387
5400, 3, 0.000964, 1636.403379
6000, 3, 0.000407, 1637.134450
6600, 3, 0.000172, 1637.443316
7200, 3, 0.000073, 1637.573793
7800, 3, 0.000031, 1637.628910
8400, 3, 0.000013, 1637.652192
9000, 3, 0.000005, 1637.662027
9600, 3, 0.000002, 1637.666181
10200, 3, 0.000001, 1637.667936
10800, 3, 0.000000, 1637.668677
11400, 3, 0.000000, 1637.668990
12000, 3, 0.000000, 1637.669122
12600, 3, 0.000000, 1637.669178
13200, 2, 0.000000, 1637.669202
13800, 2, 0.000000, 1637.669212
14400, 2, 0.000000, 1637.669216
15000, 2, 0.000000, 1637.669218
15600, 2, 0.000000, 1637.669218
16200, 2, 0.000000, 1637.669219
16800, 2, 0.000000, 1637.669219
17400, 2, 0.000000, 1637.669219
18000, 2, 0.000000, 1637.669219
18600, 2, 0.000000, 1637.669219
19200, 2, 0.000000, 1637.669219
19800, 2, 0.000000, 1637.669219
20400, 2, 0.000000, 1637.669219
21000, 2, 0.000000, 1637.669219
21600, 2, 0.000000, 1637.669219
22200, 1, 0.000000, 1637.669219
22800, 1, 0.000000, 1637.669219
23400, 1, 0.000000, 1637.669219
24000, 1, 0.000000, 1637.669219
24600, 1, 0.000000, 1637.669219
25200, 1, 0.000000, 1637.669219
25800, 1, 0.000000, 1637.669219
26400, 1, 0.000000, 1637.669219
27000, 1, 0.000000, 1637.669219
27600, 1, 0.000000, 1637.669219
28200, 1, 0.000000, 1637.669219
28800, 1, 0.000000, 1637.669219
29400, 1, 0.000000, 1637.669219
30000, 1, 0.000000, 1637.669219
30600, 1, 0.000000, 1637.669219
31200, 1, 0.000000, 1637.669219
31800, 1, 0.000000, 1637.669219
32400, 1, 0.000000, 1637.669219
33000, 1, 0.000000, 1637.669219
33600, 1, 0.000000, 1637.669219
34200, 1, 0.000000, 1637.669219
34800, 1, 0.000000, 1637.669219
35400, 1, 0.000000, 1637.669219
36000, 1, 0.000000, 1637.669219
36600, 1, 0.000000, 1637.669219
37200, 1, 0.000000, 1637.669219
37800, 1, 0.000000, 1637.669219
38400, 1, 0.000000, 1637.669219
39000, 1, 0.000000, 1637.669219
39600, 1, 0.000000, 1637.669219
40200, 1, 0.000000, 1637.669219
40800, 1, 0.000000, 1637.669219
41400, 1, 0.000000, 1637.669219
42000, 1, 0.000000, 1637.669219
42600, 1, 0.000000, 1637.669219
43200, 1, 0.000000, 1637.669219
43800, 1, 0.000000, 1637.669219
44400, 1, 0.000000, 1637.669219
45000, 1, 0.000000, 1637.669219
45600, 1, 0.000000, 1637.669219
46200, 1, 0.000000, 1637.669219
46800, 1, 0.000000, 1637.669219
47400, 1, 0.000000, 1637.669219
48000, 1, 0.000000, 1637.669219
48600, 1, 0.000000, 1637.669219
49200, 1, 0.000000, 1637.669219
49800, 1, 0.000000, 1637.669219
50400, 1, 0.000000, 1637.669219
51000, 1, 0.000000, 1637.669219
51600, 1, 0.000000, 1637.669219
52200, 1, 0.000000, 1637.669219
52800, 1, 0.000000, 1637.669219
53400, 1, 0.000000, 1637.669219
54000, 1, 0.000000, 1637.669219
54600, 1, 0.000000, 1637.669219
55200, 1, 0.000000, 1637.669219
55800, 1, 0.000000, 1637.669219
56400, 1, 0.000000, 1637.669219
57000, 1, 0.000000, 1637.669219
57600, 1, 0.000000, 1637.669219
58200, 1, 0.000000, 1637.669219
58800, 1, 0.000000, 1637.669219
59400, 1, 0.000000, 1637.669219
60000, 1, 0.000000, 1637.669219
60600, 1, 0.000000, 1637.669219
61200, 1, 0.000000, 1637.669219
61800, 1, 0.000000, 1637.669219
62400, 1, 0.000000, 1637.669219
63000, 1, 0.000000, 1637.669219
63600, 1, 0.000000, 1637.669219
64200, 1, 0.000000, 1637.669219
64800, 1, 0.000000, 1637.669219
65400, 1, 0.000000, 1637.669219
66000, 1, 0.000000, 1637.669219
66600, 1, 0.000000, 1637.669219
67200, 1, 0.000000, 1637.669219
67800, 1, 0.000000, 1637.669219
68400, 1, 0.000000, 1637.669219
69000, 1, 0.000000, 1637.669219
69600, 1, 0.000000, 1637.669219
70200, 1, 0.000000, 1637.669219
70800, 1, 0.000000, 1637.669219
71400, 1, 0.000000, 1637.669219
72000, 1, 0.000000, 1637.669219
72600, 1, 0.000000, 1637.669219
73200, 1, 0.000000, 1637.669219
73800, 1, 0.000000, 1637.669219
74400, 1, 0.000000, 1637.669219
75000, 1, 0.000000, 1637.669219
75600, 1, 0.000000, 1637.669219
76200, 1, 0.000000, 1637.669219
76800, 1, 0.000000, 1637.669219
77400, 1, 0.000000, 1637.669219
78000, 1, 0.000000, 1637.669219
78600, 1, 0.000000, 1637.669219
79200, 1, 0.000000, 1637.669219
79800, 1, 0.000000, 1637.669219
80400, 1, 0.000000, 1637.669219
81000, 1, 0.000000, 1637.669219
81600, 1, 0.000000, 1637.669219
82200, 1, 0.000000, 1637.669219
82800, 1, 0.000000, 1637.669219
83400, 1, 0.000000, 1637.669219
84000, 1, 0.000000, 1637.669219
84600, 1, 0.000000, 1637.669219
85200, 1, 0.000000, 1637.669219
85800, 1, 0.000000, 1637.669219
86400, 1, 0.000000, 1637.669219
87000, 1, 0.000000, 1637.669219


==> data/uniform_3600s.txt <==
hmax, ls
50, 91086.439028
25, 27128.729889
12.5, 6595.827128
6.25, 1620.918467
3.125, 401.382681

==> data/uniform_600s.txt <==
hmax, ls
50, 34884.308247
25, 10451.410346
12.5, 2541.370599
6.25, 625.139915
3.125, 154.912022
